Revisiting the formation History of the minor-axis dust lane galaxy NGC1947

In this paper we present a detailed study of the peculiar early-type galaxy NGC1947. The main goal of this work is to constrain the dynamical status and the formation history of NGC1947 by comparing the observed properties with the predictions derived from different galaxy formation scenarios. To this aim, we derived the photometric and kinematical properties of NGC1947. Due to the presence of an extended dust-lane, which crosses the galaxy center along the photometric minor axis, we used near-infrared images (J and K bands) to derive an accurate analysis of the stellar light distribution. Optical images (in the V and R bands) are used to derive the color profiles and color maps to study the structure of the dust-lane. The observed kinematics confirm the presence of two components with decoupled angular momentum: gas and dust rotate along the minor axis, while the rotation velocities of the stars are observed along the major axis. The complex structure observed in NGC1947 support the hypothesis that some kind of interactions happened in the evolution of this object. We analyzed two alternatives: a merging process and an accretion event. We discussed how the observed properties strongly suggest that the decoupled ring of gas and dust have been accreted from outside.

==> readme.txt <==
% readme.txt v1.1 2001 February 09
% for Monthly Notices LaTeX class file
%
% The files for mn2e are as follows:
% readme.txt      this file
% mn2e.cls        MNRAS LaTeX 2e class file
% mn2e.bst        BibTeX style file
% new_feat.tex    list of features new to the class file
%                 This may be typeset to produce a DVI file
%                 if required
%
% For general instructions on preparing Monthly Notices papers in
% LaTeX, please refer to the MNRAS LaTeX style guide for authors,
% available on the CTAN sites in subdirectory
% /tex-archive/macros/latex209/mnras.
%
% Note that there is a known bug in the .bst file: for very
% long author lists BibTeX reports an error. 
% We are aware of the problem and hope to correct this
% in a future release
